A Census of the Most Obscured Galaxy Nuclei over Cosmic Time to be revealed by PRIMA

Characterizing the growth of supermassive Black Holes (SMBHs) is critical to the evolution of galaxies, however the majority of this activity is obscured, rendering traditional tracers of active SMBHs, such as in the restframe optical/UV, ineffective. The mid-infrared has been particularly successful in revealing obscured AGN activity however much of this work is confined to the local universe due to the lack of a far-IR telescope with the required sensitivity and wavelength coverage. In this work we demonstrate the effectiveness of PRIMA (PRobe far-Infrared Mission for Astrophysics), a concept 1.8m far-IR observatory, to detect and characterize deeply obscured galaxy nuclei over cosmic time. With the PRIMAger instrument covering 25 - 235 $\mu$m, we find that we can accurately detect obscured nuclei via the deep silicate absorption at restframe $9.8 \mu$m between $z=2-7$. Additionally, the FIRESS spectrograph can produce R$\sim$100 spectra of obscured nuclei out to $z\sim7$, detecting Polycyclic Aromatic Hydrocarbons (PAHs), ices, ionized and molecular gas. With the large number of deeply obscured nuclei PRIMA can detect and characterize, such a mission is critical to understanding the growth of SMBHs.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
